The Quiescent Sloshing Core of Abell 496 with XRISM

Gas motions provide insight into the dynamical history and physical processes within galaxy clusters. We investigate the kinematics of the ICM in the core of A496, a nearby, X-ray bright, strong cool-core cluster, using high-resolution data from the Resolve micro-calorimeter on board XRISM. We compared our measurement with other Resolve cluster core measurements and further compared our results with simulations and multiwavelength observations. From an optical redshift analysis, we found that the BCG is at rest with respect to the systemic velocity of the cluster. Despite multiple previously detected cold fronts and harboring a weak central radio source, Resolve observation shows that the core of A496 is dynamically quiescent. The ICM is moving with respect to the BCG with a LOS bulk velocity of $v_{\rm bulk}=-69_{-20}^{+25}\,\mathrm{km\,s}^{-1}$. We measured a turbulent velocity of $\sigma_{\rm v}=78_{-16}^{+18}\,\mathrm{km\,s}^{-1}$, the lowest value reported by the instrument on a cluster core to date. This value is in good agreement with the velocity dispersion of the H$\alpha$ filament in the core, which may indicate condensation of ICM in the wake of the radio bubble. Assuming isotropic turbulence, the ICM turbulent velocity corresponds to a subsonic 3D Mach number of $0.15_{-0.03}^{+0.04}$ and a non-thermal pressure fraction of $1.2_{-0.5}^{+0.6}\,\%$. The mechanical AGN feedback from the recent activity of the central radio source is estimated to contribute about 7-9% to the ICM heating. The 1D LOS bulk velocity from the SLOW constrained Universe simulation is consistent with the measured value, suggesting that AGN feedback has a negligible contribution. The A496 SLOW turbulent velocity, as in other reported Resolve--simulation comparisons, is higher, but remains within $1.5\sigma$ uncertainty. A496 may represent one of the most quiescent sloshing cores observed so far.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

